Human-Like Autonomous Driving on Dense Traffic

This paper proposes a imitation learning model for autonomous driving on highway traffic by mimicking human drivers' driving behaviours. The study utilizes the HighD traffic dataset, which is complex, high-dimensional, and diverse in vehicle variations. Imitation learning is an alternative solution to autonomous highway driving that reduces the sample complexity of learning a challenging task compared to reinforcement learning. However, imitation learning has limitations such as vulnerability to compounding errors in unseen states, poor generalization, and inability to predict outlier driver profiles. To address these issues, the paper proposes mixture density network behaviour cloning model to manage complex and non-linear relationships between inputs and outputs and make more informed decisions about the vehicle's actions. Additional improvement is using collision penalty based on the GAIL model. The paper includes a simulated driving test to demonstrate the effectiveness of the proposed method based on real traffic scenarios and provides conclusions on its potential impact on autonomous driving.

==> average_values.csv <==
Track,xVelocity,xVelocity_kmph,xAcceleration,Aug_Gail_vel,Aug_Gail_Acc,Gail_acc,Gail_vel,Gan_vel_m_s,Gan_vel,Gan_acc,MDN_BC_acc,MDN_BC_vel_m,MDN_BC_vel_km,BC_vel_m,BC_vel_km,BC_acc
1,30.49124173,109.7684702,0.067502864,110.6623458,2.367118603,2.641838518,111.5856092,23.41873301,84.30743885,-0.797961632,0.04535001,29.63601329,106.6896478,29.62746934,106.6588896,-0.004092017
2,30.44850882,109.6146318,0.088235583,114.8954834,2.675010332,2.398183938,108.1715411,22.06952115,79.45027615,-0.883953076,0.040369415,30.44767286,109.6116223,27.60974137,99.39506893,-0.026682211
3,30.26601731,108.9576623,0.086443225,114.14266,2.638948813,2.385548557,107.6394201,17.77360701,63.98498522,-0.978626228,0.019924797,28.20308444,101.531104,27.54852149,99.17467735,-0.031431918
4,30.74448424,110.6801433,0.030096134,101.2660822,1.693281843,1.870082205,100.8704791,24.99112471,89.96804894,-0.844618846,0.029113599,29.97187874,107.8987634,30.21910731,108.7887863,-0.007038391
5,31.21030153,112.3570855,0.064313577,100.2661338,1.626994682,1.81103575,99.38389565,23.52598306,84.693539,-0.851601838,0.04855512,31.48028972,113.329043,30.87442075,111.1479147,-0.004074009
6,31.29380751,112.657707,0.034640921,99.64503408,1.581973748,1.833091516,100.2573027,26.05692003,93.80491212,-0.822008066,0.03346978,30.58202107,110.0952758,30.31876032,109.1475371,-0.005075463
7,33.22089054,119.5952059,0.141583124,113.8436069,2.583597398,2.133933947,105.3499465,25.0503181,90.18114518,-0.721060776,0.047394276,32.10689233,115.5848124,31.07154471,111.857561,0.013753848
8,33.54567709,120.7644375,0.101252891,110.3896164,2.330582277,1.959885078,103.4784412,21.95098769,79.02355569,-0.7609617,0.032788981,31.16201589,112.1832572,30.26323423,108.9476432,-0.000676392
9,32.20568052,115.9404499,0.095754238,111.0769445,2.375236805,2.192570754,106.2180436,22.69160548,81.68977971,-0.806834398,0.021748341,30.53864135,109.9391089,30.09018864,108.3246791,-0.012913234
10,32.53358085,117.1208911,0.14399289,104.819391,1.937244025,2.302805885,107.925703,21.06628457,75.83862444,-0.738024058,0.032091764,31.76329832,114.347874,31.92063144,114.9142732,0.003295213
11,29.45857368,106.0508652,0.12697082,91.01950069,0.860371805,0.452493265,86.13615129,19.17625512,69.03451843,-0.481230485,0.016827524,28.78438982,103.6238033,29.339751,105.6231036,0.034143919
12,28.7125818,103.3652945,0.105007082,80.53618079,0.179358041,1.124096671,93.38278741,22.15400239,79.75440859,-0.446414732,0.01769111,28.7949377,103.6617757,28.12565043,101.2523416,0.029501687
13,30.5307015,109.9105254,0.135660251,94.52303623,1.173155886,1.965363279,101.1098709,23.93430103,86.16348372,-0.518009742,0.022826965,30.13775566,108.4959204,29.98828502,107.9578261,0.033636335
14,30.30827495,109.1097898,0.105939128,81.30822468,0.249909455,1.621113202,100.7470641,24.19660654,87.10778354,-0.524968476,0.023780325,29.9688282,107.8877815,29.99886331,107.9959079,0.035778145
15,29.81717359,107.3418249,0.172987522,110.848101,2.377992065,2.405765985,107.5431142,19.57608076,70.47389073,-0.712077218,0.013110098,28.00723463,100.8260447,28.86478129,103.9132127,-0.001397232
16,29.91840495,107.7062578,0.203547857,107.803978,2.134450635,2.491742966,109.6667889,22.31883669,80.34781209,-0.779837706,0.015799696,28.52365581,102.6851609,28.37635588,102.1548812,-0.019220136
17,30.15310187,108.5511667,0.207375067,110.8091535,2.34886125,2.408202556,108.9041238,21.56852553,77.64669189,-0.804378237,0.031092476,29.65094757,106.7434113,29.24173074,105.2702307,-0.01600221
18,31.8625625,114.705225,0.20273411,109.3780196,2.240458839,2.57006628,110.5524196,22.21614837,79.97813411,-0.916087263,0.04786827,30.60888471,110.191985,29.04155335,104.5495921,-0.027887177
19,31.40887301,113.0719428,0.184067494,110.4814217,2.351353982,2.350167582,107.8541112,21.44968886,77.21887988,-0.901381951,0.030662628,29.11507417,104.814267,29.96982565,107.8913723,-0.02340609
20,30.15841479,108.5702932,0.224172351,110.3598661,2.328047022,2.403828068,108.5537117,20.5759204,74.07331343,-0.691406493,0.028697593,28.40435767,102.2556876,28.12481175,101.2493223,-0.010430482
21,30.73152361,110.633485,0.196726972,109.4102526,2.245756478,2.548343504,109.8595842,22.88132368,82.37276526,-0.846917192,0.020567988,29.32052869,105.5539033,29.16504381,104.9941577,-0.012958188
22,29.33670911,105.6121528,0.149977015,110.0781409,2.304405678,2.521000886,108.9565867,22.98877823,82.75960162,-0.702500702,0.039263664,28.799621,103.6786356,28.31649628,101.9393866,-0.001847332
23,30.04731122,108.1703204,0.180359491,108.6688675,2.204390691,2.398831052,108.7357701,16.88684232,60.79263233,-0.652925321,0.035596048,30.30870022,109.1113208,29.76020707,107.1367455,0.014960424
24,29.71728048,106.9822097,0.179734686,109.2921191,2.208350615,2.501784759,109.903061,17.32715184,62.37774661,-0.719018792,0.050163585,30.65286808,110.3503251,29.27222227,105.3800002,0.006209774
25,22.44959289,80.8185344,0.068254994,92.60738096,0.926490247,2.046632806,101.6561462,17.83220914,64.19595289,-0.272429341,-0.004665176,22.56889602,81.24802568,22.94157806,82.589681,0.009144942
26,20.7225789,74.60128404,0.005762256,75.45827397,-0.366219564,0.025161077,84.64741208,17.18679614,61.8724661,-0.255732327,-0.004861221,21.087218,75.91398479,21.25020348,76.50073251,0.001493515
27,26.26739874,94.56263546,0.035624152,84.4745693,0.357301572,0.424275578,88.23942437,19.9246601,71.72877637,-0.437598195,0.022341376,26.60503677,95.77813238,26.85878238,96.69161656,0.020488743
28,29.32160146,105.5577653,0.033096807,91.55499892,0.927138422,0.528388581,87.94063226,20.38837556,73.39815201,-0.539860745,0.030441909,29.37930755,105.7655072,29.07766353,104.6795887,0.025273813
29,28.65939495,103.1738218,0.037580461,94.51612148,1.138654973,0.50255181,88.11599076,20.91845316,75.30643138,-0.521014637,0.021993421,29.20917725,105.1530381,27.83804059,100.2169461,0.018732364
30,28.63979963,103.1032787,0.066763323,88.83827567,0.729469138,0.376766888,86.06315087,20.33718905,73.21388057,-0.483886373,0.023908478,28.41847838,102.3065222,27.3481653,98.45339509,0.019282658
31,27.87433193,100.3475949,0.049818496,89.41941192,0.736298803,0.589459732,89.01441744,17.22952528,62.02629099,-0.495183784,0.018494132,26.73161478,96.23381322,27.09053933,97.5259416,0.016704638
32,29.10547328,104.7797038,0.038902528,96.76000059,1.318715542,0.474402294,86.4541201,19.89348119,71.61653228,-0.545558028,0.025252347,28.74233358,103.4724009,28.56828972,102.845843,0.021971966
33,28.52474282,102.6890742,0.058543782,88.85926511,0.68956746,0.587115393,88.53244998,19.28810403,69.43717449,-0.468427869,0.025389176,28.23842657,101.6583356,28.38075371,102.1707133,0.023782075
34,28.30511639,101.898419,0.005224108,87.46201303,0.599219933,0.431415775,87.71146884,14.15780058,50.9680821,-0.463202124,0.02688424,28.47474387,102.5090779,27.78666607,100.0319979,0.025483185
35,29.09912714,104.7568577,0.077136496,93.5606839,1.062212854,0.580810021,88.1484276,21.06162456,75.82184841,-0.520235057,0.03014244,28.8915578,104.0096081,28.34879067,102.0556464,0.027384463
36,28.75114496,103.5041219,0.105175261,89.60911178,0.78577341,0.478444639,87.08353272,19.86722996,71.52202786,-0.467485673,0.019155187,28.72424007,103.4072643,28.93023401,104.1488424,0.029132286
37,29.43671182,105.9721626,0.097565003,88.23734889,0.697686425,1.409825362,94.61104188,23.101903,83.1668508,-0.524510865,0.02221182,28.37575579,102.1527208,28.27426798,101.7873647,0.020797349
38,29.17998744,105.0479548,0.107376777,90.45142159,0.863140809,1.450848929,96.65060477,22.43930848,80.78151052,-0.484688471,0.021160429,27.8642387,100.3112593,27.8948361,100.42141,0.021069356
39,30.80448162,110.8961338,0.323004152,92.59966442,1.06305458,1.021391005,91.82678519,23.45642212,84.44311964,-0.537967881,0.025839745,29.0318141,104.5145308,28.6104537,102.9976333,0.024405138
40,30.1863163,108.6707387,0.340157524,88.83386221,0.801748787,0.698710306,85.64597064,22.87982287,82.36736232,-0.522561982,0.029965287,28.62745792,103.0588485,28.34164222,102.029912,0.027882001
41,30.9374064,111.374663,0.286378942,94.4196001,1.175826678,0.993527995,90.21270937,24.2467713,87.28837669,-0.559481933,0.026943938,29.63434817,106.6836534,30.33528009,109.2070083,0.035534843
42,30.32580932,109.1729136,0.284496734,90.75280032,0.867920417,1.382122774,95.88759097,23.380428,84.16954081,-0.507642718,0.025146574,28.66080204,103.1788873,28.49464468,102.5807209,0.025639685
43,31.35500633,112.8780228,0.296881997,89.00245638,0.730765452,1.739801386,100.3953741,24.82165774,89.35796785,-0.550966035,0.032849615,31.07783119,111.8801923,30.51923808,109.8692571,0.034677795
44,30.49198518,109.7711466,0.286734764,96.88163831,1.323728945,1.906502082,102.2863585,24.12602959,86.85370651,-0.505307802,0.031719863,29.22941143,105.2258812,28.9689765,104.2883154,0.030212081
45,30.81155924,110.9216133,0.324871377,89.40597648,0.799306258,1.364254532,94.35329664,23.29117039,83.8482134,-0.502844292,0.029324088,29.63110555,106.67198,29.80961932,107.3146296,0.033152034
46,22.95137274,82.62494186,0.199203998,79.0680099,0.067433087,0.141183726,80.67731764,17.0363184,61.33074624,-0.368884044,0.000856506,23.14618453,83.32626432,22.9484326,82.61435735,0.005845202
47,29.65694915,106.7650169,0.098595957,90.19505548,0.856835754,0.369822851,84.87862601,21.71975783,78.1911282,-0.501773563,0.026105885,30.18128174,108.6526143,28.89830835,104.0339101,0.0310788
48,30.27032484,108.9731694,0.09947828,93.57115244,1.088258474,0.691486988,88.11258301,21.46255847,77.26521049,-0.521961744,0.023518517,29.80941242,107.3138847,30.00657319,108.0236635,0.035097528
49,30.12434513,108.4476425,0.079986009,95.21484669,1.243439665,0.655434311,88.26253728,21.52204667,77.47936803,-0.514884787,0.025909322,29.44449608,106.0001859,29.84533095,107.4431914,0.029797411
50,30.25455906,108.9164126,0.108588101,95.17614968,1.207466419,1.624301067,98.95638974,24.09527608,86.74299387,-0.535500594,0.033444534,30.25237418,108.9085471,28.91699762,104.1011914,0.028579085
51,29.90939022,107.6738048,0.12120329,92.76500485,1.01849569,0.558174576,88.27688293,19.33990409,69.62365473,-0.53004157,0.032909555,30.71074965,110.5586987,29.40956445,105.874432,0.031899416
52,29.99862305,107.995043,0.130740664,94.87232612,1.207056593,0.447689175,84.41084977,16.60127905,59.76460458,-0.530226623,0.027265625,28.91576671,104.0967601,29.39660317,105.8277714,0.033198697
53,29.86952265,107.5302815,0.126772645,84.03779927,0.498666733,0.505025168,83.04200716,24.31387866,87.52996317,-0.507882829,0.022285575,29.30808993,105.5091238,29.0646759,104.6328332,0.032053592
54,30.57196068,110.0590584,0.146357518,86.667912,0.644861132,0.642797913,85.51706345,24.10783693,86.78821295,-0.524569494,0.031729482,29.82649205,107.3753714,30.27929222,109.005452,0.03297475
55,30.12989192,108.4676109,0.157267654,84.54522001,0.455836946,0.776726892,87.52695861,22.72216202,81.79978326,-0.540983821,0.027269876,29.36300175,105.7068063,29.33853045,105.6187096,0.022590151
56,29.61257061,106.6052542,0.113097106,88.33567509,0.751897481,0.783027253,88.23874628,23.06112837,83.02006213,-0.545170512,0.035176003,28.99902521,104.3964907,28.14627889,101.326604,0.017362649
57,30.63457161,110.2844578,0.14963488,91.50493149,1.022924409,1.186686108,92.00385743,24.35633158,87.68279368,-0.533855862,0.032090796,29.93638432,107.7709835,29.90693746,107.6649748,0.027538498
58,13.82740342,49.77865231,0.200630537,83.69997702,0.377824055,0.723171861,87.21889684,20.95920859,75.45315093,-0.546982949,0.02777524,26.79494741,96.46181067,27.18938984,97.88180342,0.015248098
59,16.07455656,57.86840362,0.181327208,87.58354047,0.60551064,1.14173219,94.1590128,22.03234229,79.31643223,-0.626825604,0.037913718,29.63753902,106.6951405,29.62657514,106.6556705,0.021199889
60,16.00857625,57.6308745,0.186595612,88.91155642,0.769719381,0.710084703,88.62384832,20.22340202,72.80424728,-0.622936515,0.011285625,25.83322949,92.99962615,25.26320565,90.94754035,-0.002740807

